AdaLIO: Robust Adaptive LiDAR-Inertial Odometry in Degenerate Indoor Environments

In recent years, the demand for mapping construction sites or buildings using light detection and ranging~(LiDAR) sensors has been increased to model environments for efficient site management. However, it is observed that sometimes LiDAR-based approaches diverge in narrow and confined environments, such as spiral stairs and corridors, caused by fixed parameters regardless of the changes in the environments. That is, the parameters of LiDAR (-inertial) odometry are mostly set for open space; thus, if the same parameters suitable for the open space are applied in a corridor-like scene, it results in divergence of odometry methods, which is referred to as \textit{degeneracy}. To tackle this degeneracy problem, we propose a robust LiDAR inertial odometry called \textit{AdaLIO}, which employs an adaptive parameter setting strategy. To this end, we first check the degeneracy by checking whether the surroundings are corridor-like environments. If so, the parameters relevant to voxelization and normal vector estimation are adaptively changed to increase the number of correspondences. As verified in a public dataset, our proposed method showed promising performance in narrow and cramped environments, avoiding the degeneracy problem.

==> pics/fig1/fig1_v2.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig1_v2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{514.80069378bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.58733353)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.97864597,0.83869604){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.00254829\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig1_v2.pdf}}%
    \put(-0.07321046,0.10324773){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.64547386\unitlength}\centering \footnotesize (a) ERASOR \cite{lim2021ral}\end{minipage}}}%
    \put(0.5331272,0.10072588){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.43806692\unitlength}\centering \footnotesize (b) Proposed\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig1_v2.pdf}}%
    \put(0.1122159,0.04321641){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.86139947\unitlength}\raggedright \footnotesize{Remaining dynamic points} $\footnotesize (\downarrow)$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig1_v2.pdf}}%
    \put(0.60172622,0.04321641){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.86139947\unitlength}\raggedright \footnotesize{Rejected static points} $\footnotesize (\downarrow)$\end{minipage}}}%
  \end{picture}%
\endgroup%

